Gap junction plasticity as a mechanism to regulate network-wide oscillations

Cortical oscillations are thought to be involved in many cognitive functions and processes. Several mechanisms have been proposed to regulate oscillations. One prominent but understudied mechanism is gap-junctional coupling. Gap junctions are ubiquitous in cortex between GABAergic interneurons. Moreover, recent experiments indicate their strength can be modified in an activity-dependent manner, similar to chemical synapses. We hypothesized that activity-dependent gap junction plasticity acts as a mechanism to regulate oscillations in the cortex. We developed a computational model of gap junction plasticity in a recurrent cortical network. We showed that gap junction plasticity can serve as a homeostatic mechanism for oscillations by maintaining a tight balance between two network states: asynchronous irregular activity and synchronized oscillations. This homeostatic mechanism allows for robust communication between neuronal assemblies through two different mechanisms: transient oscillations and frequency modulation. This implies a direct functional role for gap junction plasticity in information transmission in cortex.

==> figures3/figure3-network-sync-new.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{amsmath,lmodern}
%%   \usepackage[scientific-notation=true]{siunitx}
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVu Serif}
%%   \setsansfont{Liberation Sans}
%%   \setmonofont{DejaVu Sans Mono}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{5.000000in}{4.000000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{4.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.045522in}{0.180000in}}%
\pgfpathlineto{\pgfqpoint{4.820000in}{0.180000in}}%
\pgfpathlineto{\pgfqpoint{4.820000in}{3.377686in}}%
\pgfpathlineto{\pgfqpoint{1.045522in}{3.377686in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.207469in,y=0.904599in,left,base]{\color{textcolor}\fontsize{20.000000}{24.000000}\selectfont 0 sGJ}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.030738in,y=2.408543in,left,base]{\color{textcolor}\fontsize{20.000000}{24.000000}\selectfont 40 sGJ}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{1.166667in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.527778in,height=0.555556in]{figure3-network-sync-new-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{1.027778in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.430556in,height=0.152778in]{figure3-network-sync-new-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.375000in}{0.861111in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.277778in,height=0.152778in]{figure3-network-sync-new-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{0.319444in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.527778in,height=0.555556in]{figure3-network-sync-new-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{2.666667in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.527778in,height=0.569444in]{figure3-network-sync-new-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{2.527778in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.319444in,height=0.152778in]{figure3-network-sync-new-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.222222in}{2.361111in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.527778in,height=0.152778in]{figure3-network-sync-new-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.305556in}{1.819444in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.444444in,height=0.555556in]{figure3-network-sync-new-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{1.166667in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.541667in,height=0.555556in]{figure3-network-sync-new-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{1.027778in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.416667in,height=0.152778in]{figure3-network-sync-new-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.291667in}{0.861111in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.250000in,height=0.152778in]{figure3-network-sync-new-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{0.319444in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.541667in,height=0.555556in]{figure3-network-sync-new-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{2.666667in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.541667in,height=0.569444in]{figure3-network-sync-new-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.138889in}{2.527778in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.500000in,height=0.152778in]{figure3-network-sync-new-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{2.361111in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.402778in,height=0.152778in]{figure3-network-sync-new-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.125000in}{1.819444in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=1.541667in,height=0.555556in]{figure3-network-sync-new-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.045522in}{0.180000in}}%
\pgfpathlineto{\pgfqpoint{1.045522in}{3.377686in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.820000in}{0.180000in}}%
\pgfpathlineto{\pgfqpoint{4.820000in}{3.377686in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.045522in}{0.180000in}}%
\pgfpathlineto{\pgfqpoint{4.820000in}{0.180000in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.045522in}{3.377686in}}%
\pgfpathlineto{\pgfqpoint{4.820000in}{3.377686in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.471718in,y=3.266039in,left,base]{\fontsize{18.000000}{21.600000}\selectfont \(\displaystyle \Delta_{f_{res}}: 11\)Hz}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=3.250791in,y=3.266039in,left,base]{\fontsize{18.000000}{21.600000}\selectfont \(\displaystyle \Delta_{f_{res}}:21\)Hz}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.932761in,y=3.620903in,,base]{\fontsize{22.000000}{26.400000}\selectfont Cross-network synchronization}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures3/figure3-network.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure3-network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{318.9769043bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.12691532)%
    \put(0.16696695,1.08001538){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E/I Recurrent Networks }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure3-network.pdf}}%
    \put(0.23513279,0.72967301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure3-network.pdf}}%
    \put(0.01241714,0.97092282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Gamma Network}}}%
    \put(0.22782155,0.71627798){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.29545675,0.64864085){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.36465169,0.5794509){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.4322915,0.5118127){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.54212129,0.40197713){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.60975972,0.3343413){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.67895009,0.26514977){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.74658936,0.19750875){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\textbf{I}}}}%
    \put(0.55667121,0.49996737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Slow Network}}}%
    \put(0.07973198,0.82078577){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{E}}}%
    \put(0.88812357,0.04773425){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{E}}}%
  \end{picture}%
\endgroup%

